Risk-Aware Sensitive Property-Driven Resource Management in Cloud Datacenters

Organizations are increasingly moving towards the cloud computing paradigm, in which an on-demand access to a pool of shared configurable resources is provided. However, security challenges, which are particularly exacerbated by the multitenancy and virtualization features of cloud computing, present a major obstacle. In particular, sharing of resources among potentially untrusted tenants in access controlled cloud datacenters can result in increased risk of data leakage. To address such risk, we propose an efficient risk-aware sensitive property-driven virtual resource assignment mechanism for cloud datacenters. We have used two information-theoretic measures, i.e., KL-divergence and mutual information, to represent sensitive properties in the dataset. Based on the vulnerabilities of cloud architecture and the sensitive property profile, we have formulated the problem as a cost-drive optimization problem. The problem is shown to be NP-complete. Accordingly, we have proposed two heuristics and presented simulation based performance results for cloud datacenters with multiple sensitivity.

==> fig/gnuplot/DI/150rDIDiv.csv <==
10,0.332131148,0.306065574,0.346885246,0.303852459
20,0.324754098,0.310491803,0.316147541,0.298934426
30,0.311721311,0.303852459,0.309508197,0.304590164
40,0.298688525,0.29942623,0.312459016,0.303852459
50,0.301147541,0.303852459,0.312459016,0.295983607

==> fig/gnuplot/DI/30vDIDiv.csv <==
30.551181102362207, 0.4678313648293964
53.976377952755904, 0.4256999125109362
76.57480314960631, 0.3085848643919511
100, 0.3608978565179353
122.8740157480315, 0.3104440069991252
29.724409448818903, 0.448403324584427
53.1496062992126, 0.40488298337707795
76.57480314960631, 0.2891404199475066
99.4488188976378, 0.29979768153980757
123.14960629921259, 0.3132163167104113
30.275590551181104, 0.38172572178477693
53.976377952755904, 0.3493110236220473
76.57480314960631, 0.2988626421697288
99.17322834645668, 0.2998031496062993
123.70078740157479, 0.31042760279965015
30.551181102362207, 0.3789424759405075
53.70078740157481, 0.34237204724409454
77.4015748031496, 0.2877351268591426
100, 0.277564523184602
123.14960629921259, 0.3104385389326335


==> fig/gnuplot/MIRisk/20vRiskMI.csv <==
30,0.052876281,0.042251687,0.042251687,0.036458012
50,0.170267585,0.120999075,0.119063282,0.072676191
70,0.300219276,0.213262754,0.197800391,0.145623051
,,,,
,,,,
,,,,
30,0.045349963,0.035995939,0.039489281,0.030804013
50,0.165459401,0.117180277,0.119564199,0.069389009
70,0.29815125,0.199339774,0.215736737,0.146683021
100,0.495529248,0.375900947,0.348321473,0.254406367

==> fig/gnuplot/MIRisk/70rRiskMI.csv <==
10,0.257574512,0.192431655,0.362713258,0.289578623
20,0.199001028,0.143005139,0.300719424,0.215001028
30,0.183868448,0.143868448,0.275288798,0.230725591
40,0.168719424,0.133286742,0.222429599,0.216711202
50,0.145570401,0.134150051,0.187864337,0.202717369
60,0.130429599,0.12243371,0.169290853,0.212727646

==> fig/gnuplot/Qor/20vQoRDiv.csv <==
,NBH_HSD,TDH_HSD,NBH_LSD,TDH_LSD
30,0.92439138,0.913692813,0.934584969,0.928976349
50,0.884266277,0.914077253,0.895984842,0.914332938
70,0.884903662,0.895602228,0.891274769,0.907070587
,,,,
,,,,
,,,,
30,0.925737421,0.913723856,0.933789589,0.931562331
50,0.884532391,0.907683927,0.894355865,0.912618753
70,0.884545608,0.892550179,0.890925955,0.904992526
100,0.838082619,0.88800936,0.866585478,0.893942203
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,

==> fig/gnuplot/Qor/20vQoRMI.csv <==
30.61218529,0.906989894,,,,,,
50.10397804,0.853003096,,,,,,
70.17874876,0.855658625,,,,,,
30.52105847,0.919378468,,,,,,
50.37852678,0.896191366,,,,,,
70.31894386,0.898137742,,,,,,
30.58531456,0.898848064,,,,,,
50.20795607,0.844508441,,,0.871623932,0.888214274,0.858347198,0.878778693
70.47199019,0.864510777,,,0.821504299,0.871015515,0.793575919,0.877764733
30.76639991,0.913716923,,,0.826742266,0.874633904,0.826738075,0.872506213
50.41941702,0.908581109,,,0.860331017,0.901822736,0.866480333,0.909635095
69.94041708,0.903444126,,,,,,

==> fig/gnuplot/attack/HSD/30rHSDPA.csv <==
1,0.043305109
2,0.041709118
3,0.03974557
4,0.032394436
5,0.031533144
6,0.025528958
7,0.024789701
8,0.023805959
9,0.022332417
10,0.019512134
11,0.017181237
12,0.01607463
13,0.015213959
14,0.013984903
15,0.01349096
16,0.011772104
17,0.010788361
18,0.010906875
19,0.010535588
20,0.009306532
21,0.009425045
22,0.007706397
23,0.007089589
24,0.006962996
25,0.005611697
26,0.003770598
27,0.003644212
28,0.00253802
29,0.002166319
30,0.001060127

==> fig/gnuplot/attack/HSD/50rHSDPA.csv <==
1.0556521739130442, 0.004400000000000003
2.17217391304348, 0.006320000000000001
3.123913043478261, 0.006980000000000002
4.211739130434784, 0.01286
4.9791304347826095, 0.014960000000000001
6.018695652173914, 0.0155
6.970434782608697, 0.01616
8.00913043478261, 0.01682
9.050869565217392, 0.01706
10.004347826086954, 0.017480000000000002
11.043043478260868, 0.01814
11.996521739130438, 0.01856
12.995217391304346, 0.01874
13.994782608695653, 0.0188
14.950869565217394, 0.018860000000000002
15.993913043478264, 0.01892
16.863478260869563, 0.01892
18.080434782608698, 0.01898
18.946086956521746, 0.019520000000000003
19.902608695652177, 0.019520000000000003
20.94608695652174, 0.019520000000000003
21.983478260869568, 0.02036
23.026086956521745, 0.02048
24.15652173913044, 0.02048
25.025652173913038, 0.02054
25.98130434782609, 0.02066
26.936956521739134, 0.02078
27.97913043478261, 0.02096
29.02130434782608, 0.02114
29.890869565217393, 0.02114
30.933913043478263, 0.0212
31.977391304347826, 0.0212
32.97304347826087, 0.0218
34.05913043478261, 0.02192
34.92739130434783, 0.022099999999999998
35.97, 0.02222
36.925652173913036, 0.022340000000000002
37.96869565217392, 0.0224
38.92217391304348, 0.02282
39.96434782608696, 0.023
40.91913043478261, 0.02324
41.96260869565218, 0.02324
42.91826086956523, 0.02336
43.961739130434786, 0.02336
45.00478260869565, 0.02342
45.96086956521739, 0.02348
46.91608695652173, 0.02366
47.95695652173914, 0.024020000000000003
48.913043478260875, 0.02408
49.95652173913044, 0.02408


==> fig/gnuplot/attack/HSD/70rHSDPA.csv <==
1,0.093948212
2,0.091947182
3,0.090944209
4,0.072503102
5,0.064773488
6,0.062275068
7,0.057286423
8,0.056282631
9,0.055029733
10,0.049790345
11,0.049784609
12,0.049029921
13,0.047278814
14,0.044530471
15,0.044524735
16,0.043021914
17,0.041270807
18,0.041262613
19,0.038268443
20,0.03776204
21,0.037754665
22,0.033761618
23,0.032260436
24,0.032003957
25,0.031746658
26,0.031739283
27,0.031732728
28,0.030978859
29,0.030971484
30,0.029968511
31,0.028963899
32,0.028707419
33,0.02795355
34,0.02595334
35,0.025945965
36,0.02319926
37,0.021946363
38,0.021440779
39,0.020934376
40,0.020927821
41,0.020671341
42,0.020663966
43,0.020407487
44,0.019901903
45,0.019895348
46,0.019638869
47,0.019133285
48,0.015639267
49,0.015134502
50,0.014877204
51,0.013376021
52,0.012869618
53,0.011867464
54,0.011111957
55,0.011104582
56,0.010599817
57,0.010342519
58,0.008592232
59,0.008085829
60,0.007830988
61,0.007075481
62,0.006072507
63,0.006065132
64,0.005310444
65,0.004804041
66,0.0045492
67,0.002797275
68,0.002541615
69,0.001786927
70,0.000534029
